Physics vs. Learned Priors: Rethinking Camera and Algorithm Design for Task-Specific Imaging

Cameras were originally designed using physics-based heuristics to capture aesthetic images. In recent years, there has been a transformation in camera design from being purely physics-driven to increasingly data-driven and task-specific. In this paper, we present a framework to understand the building blocks of this nascent field of end-to-end design of camera hardware and algorithms. As part of this framework, we show how methods that exploit both physics and data have become prevalent in imaging and computer vision, underscoring a key trend that will continue to dominate the future of task-specific camera design. Finally, we share current barriers to progress in end-to-end design, and hypothesize how these barriers can be overcome.

==> ICCP_README.txt <==
Papers submitted to ICCP 2022 should be in IEEE Computer society
*journal* style, but anonymized to remove author names and associated
identifying information (acknowledgments, biographies, etc.) and with
line-numbers to assist reviewers in referring to specific portions of
the manuscript during review.

Submitted papers should also fit within 11 pages including
references. Final camera ready submissions should fit within 12 pages,
after including author biographies.

Please see the iccp22_template.tex file for an example paper. This can
be used as a starting point for your own manuscript.

Note: The lipsum package is only used in the template to generate
random text. If you do not have the package installed in your LaTeX
installation, simply remove the \usepackage{lipsum} and all \lipsum
commands.

